Tribo-piezoelectric Nanogenerators for Energy Harvesting: a first-principles study

Two-dimensional transition metal dichalcogenides (TMDs) are highly promising candidates for various applications due to their unique electrical, optical, mechanical, and chemical properties. Furthermore, heterostructures consisting of TMDs with metals, oxides, and conductive materials have attracted significant research interest due to their exceptional electronic properties. In this study, we utilized density functional theory to investigate those electronic and transport properties, which are relevant for the application of tribo-piezoelectricity in creating novel nanogenerators: an interdisciplinary approach with promising implications. The results of the study demonstrate that the enhancement of charge transfer between layers and the orbital contribution to the Fermi level under applied strain in MoS/IrO, MoS/TiO, MoS/WTe, and MoTe/WS heterostructures is noteworthy. Additionally, non-equilibrium Green's function calculations of electron transport properties provide valuable insights into the behavior of these materials under different conditions. While MoS/IrO and MoS/TiO hetero-bilayers are unsuitable due to their tendency to exhibit large current flow with increasing voltage, others like MoS/WTe and MoTe/WS hetero bilayers show promise due to their ability to prevent voltage drop. The presented innovative concept of utilizing compressive strain of TMD bilayers to generate a tribo-piezoelectric effect for nanogenerators has a potential to contribute to the development of efficient and sustainable energy harvesting devices.

==> README.txt <==
This is the README file for the LaTeX Article Template for Royal Society of Chemistry Journals.

The zip file contains:

 - rsc-articletemplate.tex (the template with example text)

 - rsc-articletemplate.pdf (an example of the template output PDF)

 - rsc.bib (example bibliography)

 - example1.pdf and example2.pdf (example figures)

 - head_foot (folder containing header and footer images)

 - rsc.bst (the RSC bibliography style file).


The following files need to be in the same folder as rsc-articletemplate.tex for the example template to compile correctly:

 - head_foot

 - example1.pdf

 - example2.pdf

 - rsc.bib

 - rsc.bst.


If you receive an error message from LaTeX that you are missing a necessary package, you need to add the package to your LaTeX installation. Instructions for installing extra packages can be found here: https://en.wikibooks.org/wiki/LaTeX/Installing_Extra_Packages (Please note that this is an external website that is not maintained by the Royal Society of Chemistry).


